Reliability Analysis of Gracefully Degrading Automotive Systems

Fail-operational systems are a prerequisite for autonomous driving. Without a driver who can act as a fallback solution in a critical failure scenario, the system has to be able to mitigate failures on its own and keep critical applications operational. To reduce redundancy cost, graceful degradation can be applied by repurposing hardware resources at run-time. Critical applications can be kept operational by starting passive backups and shutting down non-critical applications instead to make sufficient resources available. In order to design such systems efficiently, the degradation effects on reliability and cost savings have to be analyzed. In this paper we present our approach to formally analyze the impact of graceful degradation on the reliability of critical and non-critical applications. We then quantify the effect of graceful degradation on the reliability of both critical and non-critical applications in distributed automotive systems and compare the achieved cost reduction with conventional redundancy approaches. In our experiments redundancy overhead could be reduced by 80% compared to active redundancy in a scenario with a balanced mix of critical and non-critical applications using our graceful degradation approach Overall, we present a detailed reliability and cost analysis of graceful degradation in distributed automotive systems. Our findings confirm that using graceful degradation can tremendously reduce cost compared to conventional redundancy approaches with no negative impact on the redundancy of critical applications if a reliability reduction of non-critical applications can be accepted. Our results show that a trade-off between the impact of the degradation on the reliability of non-critical applications and cost reduction has to be made.

==> CSV/AliSim2.csv <==
Number;R_MTTF_C_R;R_MTTF_N_R;R_MTTF_C_FF;R_MTTF_N_FF;R_MTTF_C_FL;R_MTTF_N_FL;NR_MTTF_C_R;NR_MTTF_N_R;R_MTTF_C_A;R_MTTF_N_A
1;61.906535;24.056355;62.03024;25.064465;60.465681;23.45788;25.246923;24.961901;62.177666;25.167036
5;61.673886;20.321107;61.246397;25.19712;61.286038;18.262771;24.966805;25.116674;61.594964;25.051462
10;61.132567;17.210988;61.348268;24.99749;61.193503;14.355467;24.972805;25.212269;61.315574;25.018913
15;61.119914;14.899493;61.407036;24.791457;61.466595;12.312455;25.22335;25.318771;61.482536;25.315029
20;61.315916;13.269213;61.357799;23.888225;61.413073;11.414683;25.502113;24.908091;61.402052;25.164335
25;61.520238;12.082331;61.195398;20.470321;61.464753;11.436534;25.07003;25.327425;61.535336;25.255400
30;61.409958;11.125636;61.187144;16.274928;61.112782;12.001479;25.037345;25.200044;61.362895;25.059721
35;61.139474;10.472246;61.249536;12.4559;61.067774;12.06343;25.168345;25.318044;;

==> CSV/AliSim2_savings.csv <==
Number;R_MTTF_C_R;R_MTTF_N_R;R_MTTF_C_FF;R_MTTF_N_FF;R_MTTF_C_FL;R_MTTF_N_FL;NR_MTTF_C_R;NR_MTTF_N_R;R_MTTF_C_A;R_MTTF_N_A;MTTF_reduction
1;61.906535;24.056355;62.03024;25.064465;60.465681;23.45788;25.246923;24.961901;62.177666;25.167036;-4.4
5;61.673886;20.321107;61.246397;25.19712;61.286038;18.262771;24.966805;25.116674;61.594964;25.051462;-18.9
10;61.132567;17.210988;61.348268;24.99749;61.193503;14.355467;24.972805;25.212269;61.315574;25.018913;-31.1
15;61.119914;14.899493;61.407036;24.791457;61.466595;12.312455;25.22335;25.318771;61.482536;25.315029;-41.1
20;61.315916;13.269213;61.357799;23.888225;61.413073;11.414683;25.502113;24.908091;61.402052;25.164335;-47.3
25;61.520238;12.082331;61.195398;20.470321;61.464753;11.436534;25.07003;25.327425;61.535336;25.255400;-52.2
30;61.409958;11.125636;61.187144;16.274928;61.112782;12.001479;25.037345;25.200044;61.362895;25.059721;-55.6
35;61.139474;10.472246;61.249536;12.4559;61.067774;12.06343;25.168345;25.318044;;;

==> CSV/AliSim3.csv <==
Number;R_MTTF_C_R;R_MTTF_N_R;R_MTTF_C_FF;R_MTTF_N_FF;R_MTTF_C_FL;R_MTTF_N_FL;NR_MTTF_C_R;NR_MTTF_N_R
1;61.357159;24.448065;61.05509;25.122594;61.269584;20.289753;25.333672;25.187794
2;61.308237;23.037269;61.097972;25.008731;61.418178;17.682273;25.006025;25.042196
3;61.536495;21.114318;61.328425;25.176766;61.12718;16.090049;25.170148;25.125567
4;61.265231;19.166606;61.261597;25.138602;61.284427;15.066439;25.480168;25.251693
5;61.417771;16.974992;61.278253;25.164013;61.214588;14.346392;25.561345;25.024206
6;61.198103;15.390815;61.040817;23.1921;61.213752;13.84637;25.048438;25.087975
7;61.357101;14.007228;60.91495;19.431245;61.08106;13.328197;25.080875;25.093686
8;61.035651;14.065858;;;61.52342;12.882948;25.07763;25.059576


==> CSV/AliSim4.csv <==
Number;R_slots_R;R_slots_FF;R_slots_FL;NR_slots_R;MAX;Min;Active
1;1012;1025;1000;1000;1025;1000;1025
5;1060;1125;1000;1000;1125;1000;1125
10;1133;1250;1001;1000;1250;1000;1250
15;1219;1372;1013;1000;1375;1000;1375
20;1315;1482;1083;1000;1500;1000;1500
25;1433;1592;1264;1000;1625;1250;1625
30;1573;1671;1501;1000;1750;1500;1750
35;1750;1750;1750;1000;1750;1750;


==> CSV/AliSim4_savings.csv <==
Number;R_MTTF_C_R;R_MTTF_N_R;R_MTTF_C_FF;R_MTTF_N_FF;R_MTTF_C_FL;R_MTTF_N_FL;NR_MTTF_C_R;NR_MTTF_N_R;R_MTTF_C_A;R_MTTF_N_A;R_savings
1;61.906535;24.056355;62.03024;25.064465;60.465681;23.45788;25.246923;24.961901;62.177666;25.167036;52
5;61.673886;20.321107;61.246397;25.19712;61.286038;18.262771;24.966805;25.116674;61.594964;25.051462;52
10;61.132567;17.210988;61.348268;24.99749;61.193503;14.355467;24.972805;25.212269;61.315574;25.018913;46.8
15;61.119914;14.899493;61.407036;24.791457;61.466595;12.312455;25.22335;25.318771;61.482536;25.315029;41.6
20;61.315916;13.269213;61.357799;23.888225;61.413073;11.414683;25.502113;24.908091;61.402052;25.164335;37
25;61.520238;12.082331;61.195398;20.470321;61.464753;11.436534;25.07003;25.327425;61.535336;25.255400;30.72
30;61.409958;11.125636;61.187144;16.274928;61.112782;12.001479;25.037345;25.200044;61.362895;25.059721;23.6
35;61.139474;10.472246;61.249536;12.4559;61.067774;12.06343;25.168345;25.318044;;;

==> CSV/AliSim5.csv <==
Number;R_MTTF_C_R;R_MTTF_N_R;NR_MTTF_C_R;NR_MTTF_N_R;R_MTTF_C_FF;R_MTTF_N_FF;R_MTTF_C_FL;R_MTTF_N_FL;
1;152.091122;88.500831;98.327506;98.327506;151.294724;94.710162;151.731031;88.332367
5;151.865484;65.171652;98.635094;98.635094;151.668759;90.936252;151.737594;63.047388
10;151.647402;48.646808;98.289446;98.289446;151.179409;85.442357;151.938395;44.093792
15;151.210955;36.840874;98.101464;98.101464;150.407668;79.290812;151.768805;34.964999
20;149.562982;29.106993;97.737432;98.737432;146.484685;68.819267;148.039278;26.266613
25;140.606339;22.627885;98.980241;98.980241;139.005956;56.899163;141.064847;22.31596
30;130.380818;17.619126;99.321082;99.321082;129.928144;43.266791;129.851207;19.828559
35;115.104806;14.414414;99.321082;99.321082;115.760878;21.442567;115.239259;19.947557

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

